Pragmatic hypotheses in the evolution of science

This paper introduces pragmatic hypotheses and relates this concept to the spiral of scientific evolution. Previous works determined a characterization of logically consistent statistical hypothesis tests and showed that the modal operators obtained from this test can be represented in the hexagon of oppositions. However, despite the importance of precise hypothesis in science, they cannot be accepted by logically consistent tests. Here, we show that this dilemma can be overcome by the use of pragmatic versions of precise hypotheses. These pragmatic versions allow a level of imprecision in the hypothesis that is small relative to other experimental conditions. The introduction of pragmatic hypotheses allows the evolution of scientific theories based on statistical hypothesis testing to be interpreted using the narratological structure of hexagonal spirals, as defined by Pierre Gallais.

==> unused.txt <==
It represents a non-zero-measure acceptable region for the analysis of a future ``testing-experiment'', taking into account our best current estimates of uncertainties affecting the testing-experiment, as captured by core and subsidiary statistical models.   
 In this article we develop a general theoretical framework and present some simple examples; future articles shall present more complex and realistic applications.

%\begin{tabular}{rrrrrrl}
%  \hline
% & AA & AD & DD & e & p & decision \\ 
%  \hline
%1 & 4 & 18 & 94 & 0.119 & 0.018 & Agnostic \\ 
%  2 & 6 & 53 & 74 & 0.648 & 0.362 & Accept \\ 
%  3 & 57 & 118 & 100 & 0.140 & 0.046 & Agnostic \\ 
%  4 & 58 & 97 & 48 & 0.833 & 0.549 & Agnostic \\ 
%  5 & 120 & 361 & 194 & 0.096 & 0.032 & Agnostic \\ 
%  6 & 206 & 309 & 142 & 0.432 & 0.197 & Accept \\ 
%  7 & 110 & 148 & 44 & 0.883 & 0.611 & Accept \\ 
%  8 & 34 & 22 & 12 & 0.069 & 0.022 & Agnostic \\ 
%  9 & 198 & 282 & 520 & 0.000 & 0.000 & Reject \\ 
%  10 & 641 & 314 & 45 & 0.718 & 0.410 & Accept \\ 
%   \hline
%\end{tabular}

% \begin{example}
%  For each $i \in \{1,\ldots,n\}$, let
%  $\theta_i \in \{0,1\}$ and 
%  $\theta=\sum_{i=1}^{n}{\theta_i}$.
%  Consider that $n$ is large.
%  Also, let $\E_1=(X_{1},\ldots,X_{n})$ be 
%  independent random variables such that
%  $\P(X_i=\theta_i)=1-p$ and
%  $\P(X_i=1-\theta_i)=p$.
% \end{example}

\begin{example}
 \label{ex:d-region}
 Let $R_{\E_1}: \Theta \rightarrow \mathcal{P}(\sE_1)$ be such that
 $R_{\E_1}(\ts)$ is a predictive region for
 $\E_1$ when $\theta=\ts$.
 For example, for each $\ts \in \Theta$, let
 $R_{\E_1}(\ts)$ be the $1-\alpha$ HPD\footnote{Highest Predictive Density region} for 
 $\E_1$ when $\theta=\ts$. One might choose
 $d_{\E_1}(\t0,\ts)$ in 
 such a way that it measures how much
 $R_{\E_1}(\ts)$ is different from
 $R_{\E_1}(\t0)$.
 For example, if 
 $\Theta \subseteq \mathbb{R}^k$,
 by letting $\mu$ be
 the Lebesgue measure, one might choose
 \begin{align*}
  d_{1,\E_1}(\t0,\ts)
  &= \frac{\mu(R_{\E_1}(\t0) \cap 
  R_{\E_1}(\ts)^c)}
  {\mu(R_{\E_1}(\t0))}
 \end{align*}
 Also, if $\delta_{\sE_1}$ is a 
 distance over $\sE_1$, then 
 one might consider
 \begin{align*}
  d_{2,\E_1}(\t0,\ts)
  &= \frac{\sup_{e^* \in R_{\E_1}(\ts)}
  \inf_{e_0 \in R_{\E_1}(\t0)}
  \delta_{\sE_1}(e^*,e_0)}
  {\sup_{e_{0,1}, e_{0,2} \in R_{\E_1}(\t0)}
  \delta_{\sE_1}(e_{0,1},e_{0,2})} 
 \end{align*}
\red{assumes $\E_1$ continuous?}
\end{example}

\begin{example}
 Let $Q \sim N(\mu_{d},\sigma^2_d)$ and
 $\E_1 \in \{0,1\}$ be such that
 \begin{align*}
  \P(\E_1=1|Q)
  &= \frac{1}{1+\exp(-\theta Q)}
 \end{align*}.
\end{example}

\begin{example}[Redshift]
 \begin{align*}
  \begin{cases}
   L_i^a &= \theta_1 P_i + \epsilon_{i,1} \\
   D_i &= \left(\frac{L_i^a}{L_i^r}\right)^{0.5} \\
   R_i &= \theta_2 D_i + \epsilon_{i,2}
  \end{cases}
 \end{align*}
 \begin{align*}
  R_i &= \theta_2 \left(\frac{\theta_1 P_i + \epsilon_{i,1}}{L_i^r}\right)^{0.5} + \epsilon_{i,2}
 \end{align*}
\end{example}

